A Controlled, Internally Audited Negative Result: Training Recipe, H.264 Compression Levels and a Frequency-Stream Deepfake Detector

We test CAFRL, which adds block-DCT and FFT-phase streams with compression-conditioned band attention, and an adversarial compression-invariance loss, to an EfficientNet-B0 face backbone for deepfake detection. Decision rules were frozen before the comparisons they govern were run; controls were matched on data, augmentation and, after an internal audit, training recipe; contrasts are paired on test videos. (1) Configuration result (registered STOP-gate, one seed): CAFRL as specified scored 3.66 AUC points below a backbone-matched EfficientNet-B0 at CRF 40 -- as configured, not an architectural effect. (2) Recipe sensitivity: the control's recipe recovered 3.96 points for CAFRL's own components (post-audit pre-specified); of changes reverted singly (one seed, descriptive), only the backbone learning rate's interval excluded zero, which replicated on two further seeds (exploratory; a sensitivity, not a causal decomposition). (3) Neutral result: at that baseline-derived recipe, the frequency-stream variants, not separately tuned, showed no detectable difference at the resolution of this experiment from the spatial control, under the evaluated configurations (post-audit pre-specified); a standalone frequency head scored 85.27 points at CRF 40 (exploratory). (4) One-configuration neutral result: the adversarial loss, restored at one strength, made no detectable difference (registered; 0.87 points, Holm-adjusted p = 0.084). (5) Registered three-seed results: real H.264 outperforms JPEG at matched mean PSNR, by 7.48 points at CRF 40 (averaged over CRF-40 exposure), and CRF-40-level data added 1.88 points averaged over codec. These findings, and the advice to train on real compression levels, cover FaceForensics++-family, GAN-era, single-pass H.264 data; diffusion content, transcoding chains and unknown codecs are untested.

==> README-ARXIV.txt <==
arXiv source (v2) -- "A Controlled, Internally Audited Negative Result:
Training Recipe, H.264 Compression Levels and a Frequency-Stream Deepfake
Detector"
Aliyev & Rustamov.  IEEE Access double-column layout (ieeeaccess.cls), the
version revised after peer review.  Two changes from the IEEE Access
source: the IEEE preprint notice, added in the preamble as an overlay at
the top of page 1 (no text reflows), and the removal of LaTeX % comments.

Build: pdflatex access-b.tex (x3).  access-b.bbl ships, so no BibTeX run is
required (the bibliography database is not included).  The \graphicspath and
\bibliography entries point outside this flat tree and are not needed here:
graphicx finds the figures in the current directory.

Supplementary material: anc/access-b-supp.pdf (IEEE Access supplementary
material, same notice), compiled with pdflatex from the IEEE Access
supplement source.

Class, font and logo files: the IEEE Access LaTeX template.
Author photos (aliye1.png, rusta1.png): the authors' photographs for the
biographies.

